The Hawaii Infrared Parallax Program. II. Young Ultracool Field Dwarfs

(Abridged) We present a large, uniform analysis of young (~10-150 Myr) ultracool dwarfs, based on new high-precision IR parallaxes for 68 objects. We find that low-gravity (VL-G) late-M and L dwarfs form a continuous sequence in IR color-magnitude diagrams, separate from field objects and current theoretical models. VL-G objects also appear distinct from young substellar (brown dwarf and exoplanet) companions, suggesting the two populations have a different range of physical properties. In contrast, at the L/T transition, young, old, and peculiar objects all span a narrow range in near-IR absolute magnitudes. At a given spectral type, the IR absolute magnitudes of young objects can be offset from ordinary field dwarfs, with the largest offsets occurring in the Y and J bands for late-M dwarfs (brighter than the field) and mid/late-L dwarfs (fainter than the field). Overall, low-gravity (VL-G) objects have the most uniform photometric behavior while intermediate-gravity (INT-G) objects are more diverse, suggesting a third governing parameter beyond spectral type and gravity class. We examine the moving group memberships for all young ultracool dwarfs with parallaxes, changing/refuting the status of 23 objects and fortifying the status of another 28 objects. We use our resulting age-calibrated sample to establish empirical young isochrones and find a declining frequency of VL-G objects relative to INT-G objects with increasing age. Notable objects in our sample include high-velocity INT-G objects; very red, late-L dwarfs with high surface gravities; candidate disk-bearing members of the MBM20 cloud and beta Pic moving group; and very young distant interlopers. Finally, we provide a comprehensive summary of the absolute magnitudes and spectral classifications of 102 young ultracool dwarfs, found in the field and as substellar companions to young stars.

==> abstract.txt <==
(Abridged) We present a large, uniform analysis of young (~10-150 Myr)
ultracool dwarfs, based on new high-precision IR parallaxes for 68
objects. We find that low-gravity (VL-G) late-M and L dwarfs form a
continuous sequence in IR color-magnitude diagrams, separate from the
field population and current theoretical models. VL-G objects also
appear distinct from young substellar (brown dwarf and exoplanet)
companions, suggesting the two populations may have a different range of
physical properties. In contrast, at the L/T transition, young, old, and
spectrally peculiar objects all span a relatively narrow range in
near-IR absolute magnitudes. At a given spectral type, the IR absolute
magnitudes of young objects can be offset from ordinary field dwarfs,
with the largest offsets occuring in the Y and J bands for late-M dwarfs
(brighter than the field) and mid/late-L dwarfs (fainter than the
field). Overall, low-gravity (VL-G) objects have the most uniform
photometric behavior while intermediate-gravity (INT-G) objects are more
diverse, suggesting a third governing parameter beyond spectral type and
gravity class. We examine the moving group memberships for all young
ultracool dwarfs with parallaxes, changing/refuting the status of 23
objects and fortifying the status of another 28 objects. We use our
resulting age-calibrated sample to establish empirical young isochrones
and find a declining frequency of \vlg\ objects relative to \intg\
objects with increasing age. Finally, we provide a comprehensive summary
of the absolute magnitudes and spectral classifications of 102 young
ultracool dwarfs, found in the field and as companions to young stars.

ApJ, in press, 138 pages including 33 figures and 15 tables.
Compilation of young ultracool dwarfs and young substellar (brown dwarf
and exoplanet) companions available at the Database of Ultracool
Parallaxes (http://www.as.utexas.edu/~tdupuy/plx).



----------------------------------------------------------------------

(including 8 previously identified planetary-mass candidates)

Notable individual objects in our sample include high-velocity \intg\
objects; very red late-L dwarfs with high surface gravities; candidate
disk-bearing members of the MBM20 cloud and $\beta$~Pic moving group;
and very young distant interlopers.

